Physics-Guided Flow Matching for CT Image Reconstruction

Deep generative models have recently emerged as powerful priors for solving ill-posed inverse problems in CT, with diffusion-based approaches achieving state-of-the-art reconstruction performance. However, diffusion models typically rely on stochastic sampling procedures, long inference trajectories, and carefully tuned noise schedules, which can limit computational efficiency and numerical stability, especially at high spatial resolutions. In this work, we investigate Flow Matching as an alternative generative prior for CT reconstruction. We train a high-resolution Rectified Flow Matching model on 256x256 chest images from the Mayo Clinic Low-Dose CT dataset. To mitigate overfitting and limited anatomical variability, we employ a two-stage training strategy consisting of an initial phase with strong, anatomically informed data augmentation, followed by a fine-tuning phase with reduced or no augmentation to refine structural fidelity. The resulting model is capable of generating high-quality and anatomically coherent CT-like images, serving as a strong learned prior. We then evaluate multiple reconstruction methods specifically designed for Flow Matching models, including Plug-and-Play Flow, FlowDPS, Flower, and Flow-Priors (ICTM), and compare them against state-of-the-art diffusion-based reconstruction algorithms such as DDRM, DPS, and DiffPIR. Experimental results across several CT inverse problem settings show that Flow Matching-based approaches consistently outperform diffusion-based methods in terms of PSNR, SSIM, and perceptual quality, while requiring fewer sampling steps. Finally, we publicly release the trained Flow Matching model and accompanying code to facilitate reproducibility and future research. Overall, this work demonstrates that Flow Matching provides a stable, efficient, and effective alternative to diffusion models for high-resolution CT image reconstruction.

==> imgs/C081_45/diff_comparison_a120_dpsst150_zeta0.02_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,31.42071533203125,0.8628405332565308,0.2928900122642517
DDRM,36.405517578125,0.9220646619796753,0.2476324737071991


==> imgs/C081_45/diff_comparison_a60_dpsst100_zeta0.01_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,28.36233139038086,0.7956700325012207,0.3399219810962677
DDRM,35.63949203491211,0.8943253755569458,0.2660473883152008


==> imgs/C081_45/diff_comparison_a90_dpsst150_zeta0.015_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,30.580951690673828,0.8261117935180664,0.35020172595977783
DDRM,36.147769927978516,0.9131560921669006,0.2548483610153198


==> imgs/C081_45/recon_flowdps_st500_a120_s1.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.17246150970459,0.0029971785843372345,0.8494136333465576
5,5.708277702331543,0.0033852297347038984,0.8464171886444092
10,6.419427871704102,0.004001719411462545,0.8429062366485596
15,7.324244499206543,0.005142097361385822,0.8387898206710815
20,8.473418235778809,0.007042963057756424,0.8330564498901367
25,9.945838928222656,0.010763964615762234,0.8260390758514404
30,11.83221435546875,0.019024599343538284,0.816016435623169
35,14.293875694274902,0.037925343960523605,0.7887825965881348
40,17.785188674926758,0.0871322900056839,0.7022876739501953
45,23.710683822631836,0.25359946489334106,0.5312519669532776
50,36.83060073852539,0.9261869192123413,0.15713423490524292


==> imgs/C081_45/recon_flowdps_st500_a60_s5.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.179460525512695,0.0030002996791154146,0.8493860960006714
5,5.807669639587402,0.003475797362625599,0.8455690741539001
10,6.464375972747803,0.0042992932721972466,0.8430948853492737
15,7.342015266418457,0.006026378832757473,0.8393222093582153
20,8.503573417663574,0.009196099825203419,0.8327490091323853
25,9.993793487548828,0.014636827632784843,0.8242265582084656
30,11.895837783813477,0.024716701358556747,0.8118516802787781
35,14.365321159362793,0.04530028998851776,0.7812387347221375
40,17.871257781982422,0.09548205882310867,0.6902265548706055
45,23.842838287353516,0.26195240020751953,0.5227354764938354
50,36.49775314331055,0.9182049036026001,0.17660747468471527


==> imgs/C081_45/recon_flowdps_st500_a90_s5.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.177964687347412,0.002999644260853529,0.849385678768158
5,5.802587985992432,0.0034600021317601204,0.8456698656082153
10,6.4634809494018555,0.004246904514729977,0.8429154753684998
15,7.334504127502441,0.005913717672228813,0.8392325639724731
20,8.4910888671875,0.009070660918951035,0.8326574563980103
25,9.975393295288086,0.014483760111033916,0.8243656158447266
30,11.869096755981445,0.02442881464958191,0.8124820590019226
35,14.32903003692627,0.04481431469321251,0.7803726196289062
40,17.815324783325195,0.09462044388055801,0.6889302134513855
45,23.723581314086914,0.25898903608322144,0.5253169536590576
50,36.84023666381836,0.9238619804382324,0.16796910762786865


==> imgs/C081_45/recon_flowers_st300_a120_s25.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.749711513519287,0.003285385202616453,0.8448981046676636
5,6.334081172943115,0.005360460374504328,0.8413376808166504
10,6.499882698059082,0.007081105373799801,0.8424919247627258
15,7.405652046203613,0.009911715984344482,0.838103175163269
20,8.561872482299805,0.014000222086906433,0.8312823176383972
25,10.043441772460938,0.020637033507227898,0.8222228288650513
30,11.93335247039795,0.032304733991622925,0.8065642714500427
35,14.38144588470459,0.05468252673745155,0.7683523893356323
40,17.830942153930664,0.10512824356555939,0.6827506422996521
45,23.60893440246582,0.25971704721450806,0.5241187810897827
50,35.92039108276367,0.9075961112976074,0.18407250940799713


==> imgs/C081_45/recon_flowers_st300_a60_s50.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.9977126121521,0.0034417479764670134,0.8426838517189026
5,7.580100059509277,0.007507100701332092,0.8302689790725708
10,7.970212459564209,0.010468761436641216,0.8294858932495117
15,7.415480136871338,0.011484941467642784,0.8392488360404968
20,8.560364723205566,0.016027845442295074,0.833787739276886
25,10.0311861038208,0.023154620081186295,0.827141523361206
30,11.898383140563965,0.035242900252342224,0.8133344650268555
35,14.301339149475098,0.05743468552827835,0.7781816720962524
40,17.655887603759766,0.10531547665596008,0.696940541267395
45,23.147428512573242,0.24358710646629333,0.5513100028038025
50,34.74365997314453,0.8471159934997559,0.2587515711784363


==> imgs/C081_45/recon_flowers_st300_a90_s50.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,6.191334247589111,0.0035718013532459736,0.8409112691879272
5,13.212871551513672,0.04369856417179108,0.722466230392456
10,13.801393508911133,0.0523340180516243,0.7206101417541504
15,14.200887680053711,0.05540347099304199,0.7294212579727173
20,13.89880084991455,0.04321539029479027,0.7611573934555054
25,10.446148872375488,0.03020245023071766,0.8245653510093689
30,12.285390853881836,0.04530498757958412,0.8084191083908081
35,14.79207706451416,0.07350258529186249,0.7674287557601929
40,18.3200740814209,0.1340000033378601,0.6802529096603394
45,24.262466430664062,0.3107139468193054,0.5230525732040405
50,36.6467399597168,0.9116418361663818,0.23912560939788818


==> imgs/C081_45/recon_ictm_st100_a120_s0.8/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.43050479888916,0.004979036748409271,0.8168590068817139
5,11.224141120910645,0.013975758105516434,0.7888855934143066
10,13.040115356445312,0.02688080631196499,0.7737314105033875
15,14.660383224487305,0.04111830145120621,0.7496904730796814
20,16.48898696899414,0.06218181923031807,0.7122364044189453
25,18.8516845703125,0.10226532816886902,0.6541364192962646
30,22.260095596313477,0.19308288395404816,0.5666288137435913
35,27.908580780029297,0.4525285065174103,0.44104644656181335
40,36.604251861572266,0.9267228841781616,0.17050550878047943
45,36.204898834228516,0.9139867424964905,0.18204332888126373
50,35.53229904174805,0.8989427089691162,0.20531627535820007


==> imgs/C081_45/recon_ictm_st100_a60_s0.9/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.894431114196777,0.0054619950242340565,0.8121227622032166
5,10.933560371398926,0.01304837130010128,0.7887342572212219
10,12.142915725708008,0.019625205546617508,0.7774924039840698
15,13.446209907531738,0.0276639461517334,0.7629724144935608
20,15.017282485961914,0.041029974818229675,0.7386887669563293
25,16.96672248840332,0.06484866142272949,0.6979279518127441
30,19.550195693969727,0.1127123236656189,0.639393150806427
35,23.39482307434082,0.22948920726776123,0.5487979054450989
40,29.844614028930664,0.5749603509902954,0.3944743573665619
45,35.78649139404297,0.9034390449523926,0.25237441062927246
50,34.67363357543945,0.8666362762451172,0.26966986060142517


==> imgs/C081_45/recon_ictm_st100_a90_s0.9/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.894349098205566,0.005458185914903879,0.8121304512023926
5,11.158281326293945,0.01408865861594677,0.7891311645507812
10,12.716782569885254,0.0254812091588974,0.7732658982276917
15,14.108965873718262,0.03533903881907463,0.7560257911682129
20,15.802556037902832,0.052357498556375504,0.7232938408851624
25,17.953081130981445,0.0839628130197525,0.6724465489387512
30,20.923097610473633,0.15110918879508972,0.6002762913703918
35,25.59618377685547,0.3287091851234436,0.4843873381614685
40,33.82563781738281,0.8122440576553345,0.28645601868629456
45,35.6951904296875,0.9004085659980774,0.220256507396698
50,34.86494064331055,0.8775113821029663,0.24670052528381348


==> imgs/C081_45/recon_pnp_st200_a120_s0.3/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,11.265130043029785,0.00987913552671671,0.778455376625061
5,10.650444030761719,0.010026495903730392,0.7923387289047241
10,12.020954132080078,0.015717126429080963,0.7801705002784729
15,13.575865745544434,0.024983344599604607,0.7640676498413086
20,15.402230262756348,0.04124899208545685,0.739839494228363
25,17.65946388244629,0.0718652531504631,0.6941618919372559
30,20.75566291809082,0.13853274285793304,0.6144137978553772
35,25.554033279418945,0.31892138719558716,0.49903130531311035
40,33.95262908935547,0.8372366428375244,0.2904941439628601
45,35.73312759399414,0.9154869318008423,0.19923177361488342
50,35.4870719909668,0.9070861339569092,0.213090717792511


==> imgs/C081_45/recon_pnp_st200_a60_s0.4/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,10.888711929321289,0.00891026295721531,0.7865245938301086
5,10.547650337219238,0.009708943776786327,0.7934615612030029
10,11.762654304504395,0.014544632285833359,0.7819851636886597
15,13.126333236694336,0.02184455096721649,0.7682551145553589
20,14.731581687927246,0.03412453830242157,0.7489396929740906
25,16.696809768676758,0.05629716068506241,0.7137125134468079
30,19.289403915405273,0.1015404611825943,0.6529210805892944
35,23.135541915893555,0.21399539709091187,0.5560355186462402
40,29.466041564941406,0.5650063753128052,0.4084028899669647
45,34.35882568359375,0.8983685374259949,0.2233608067035675
50,34.177364349365234,0.8838304281234741,0.24507373571395874


==> imgs/C081_45/recon_pnp_st200_a90_s0.4/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,12.257022857666016,0.013813875615596771,0.7539596557617188
5,10.860445022583008,0.01077281404286623,0.7905267477035522
10,12.116458892822266,0.016540635377168655,0.7783799171447754
15,13.640058517456055,0.02601151168346405,0.7631341218948364
20,15.431856155395508,0.04222133755683899,0.7383404970169067
25,17.667036056518555,0.07279402017593384,0.6919869184494019
30,20.752628326416016,0.1392122209072113,0.6140013337135315
35,25.527507781982422,0.318589448928833,0.4963248670101166
40,33.84657669067383,0.8335319757461548,0.28694188594818115
45,35.43009567260742,0.910078763961792,0.2114451676607132
50,34.992374420166016,0.8953642249107361,0.2331557720899582


==> imgs/C081_79/diff_comparison_a120_dpsst150_zeta0.02_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,31.34840965270996,0.8336726427078247,0.28640055656433105
DDRM,35.46720504760742,0.91298907995224,0.2539663314819336


==> imgs/C081_79/diff_comparison_a60_dpsst100_zeta0.01_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,28.13425636291504,0.7724013328552246,0.34134185314178467
DDRM,34.57433319091797,0.8571676015853882,0.2765901982784271


==> imgs/C081_79/diff_comparison_a90_dpsst150_zeta0.015_ddrmst50_cgls2/metrics.csv <==
Method,PSNR,SSIM,LPIPS
DPS,30.397703170776367,0.8259204626083374,0.3307563066482544
DDRM,35.34035110473633,0.9025222659111023,0.2544330358505249


==> imgs/C081_79/recon_flowdps_st500_a120_s1.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.150444984436035,0.002138072857633233,0.8293910622596741
5,5.688928127288818,0.002476260531693697,0.8257235884666443
10,6.409564971923828,0.0030235545709729195,0.8212456703186035
15,7.307565212249756,0.004063204862177372,0.8162137269973755
20,8.452459335327148,0.006026121787726879,0.8101057410240173
25,9.920957565307617,0.009837962687015533,0.8029180765151978
30,11.803462028503418,0.018133144825696945,0.7931548357009888
35,14.256509780883789,0.03773738071322441,0.7635389566421509
40,17.738733291625977,0.09060019999742508,0.6701646447181702
45,23.574174880981445,0.26234275102615356,0.5057938694953918
50,35.37864685058594,0.9103690981864929,0.21410086750984192


==> imgs/C081_79/recon_flowdps_st500_a60_s5.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.157398223876953,0.002140126656740904,0.8293373584747314
5,5.792459964752197,0.002606394235044718,0.8248283863067627
10,6.432394504547119,0.003527629654854536,0.8207160830497742
15,7.311947822570801,0.005426980089396238,0.8159878253936768
20,8.475815773010254,0.008646383881568909,0.8088542222976685
25,9.968157768249512,0.014250162988901138,0.8014250993728638
30,11.87570858001709,0.02514137141406536,0.7893989682197571
35,14.348162651062012,0.04783139005303383,0.750480055809021
40,17.847393035888672,0.10215801745653152,0.6487799286842346
45,23.745452880859375,0.27425503730773926,0.4928261637687683
50,35.28850173950195,0.9043172597885132,0.20370227098464966


==> imgs/C081_79/recon_flowdps_st500_a90_s5.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.155912399291992,0.0021396875381469727,0.8293434977531433
5,5.791531562805176,0.0025912828277796507,0.8248797059059143
10,6.436171054840088,0.003409948665648699,0.8208288550376892
15,7.311642169952393,0.005286324769258499,0.8160915374755859
20,8.47529125213623,0.008491121232509613,0.8090124130249023
25,9.963510513305664,0.014060134068131447,0.8017259240150452
30,11.867903709411621,0.02490108460187912,0.7895601987838745
35,14.336106300354004,0.047604016959667206,0.7513012290000916
40,17.82805061340332,0.10154655575752258,0.6502357721328735
45,23.707590103149414,0.2724016308784485,0.49580368399620056
50,35.58842468261719,0.9103857278823853,0.2026311606168747


==> imgs/C081_79/recon_flowers_st300_a120_s25.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.744235515594482,0.0023939721286296844,0.8232312202453613
5,6.290852069854736,0.00449883658438921,0.8179911971092224
10,6.482342720031738,0.00633793231099844,0.8181823492050171
15,7.377053260803223,0.009250840172171593,0.813666582107544
20,8.541885375976562,0.013626430183649063,0.8071380257606506
25,10.021071434020996,0.020752502605319023,0.798920750617981
30,11.909427642822266,0.03326647728681564,0.7849466800689697
35,14.356372833251953,0.05729537457227707,0.7445346117019653
40,17.804967880249023,0.11116562783718109,0.648136556148529
45,23.557254791259766,0.2730029225349426,0.5008925199508667
50,34.984413146972656,0.8991674780845642,0.18532046675682068


==> imgs/C081_79/recon_flowers_st300_a60_s50.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,5.999366760253906,0.002542253350839019,0.8202356100082397
5,7.367509365081787,0.00653395801782608,0.8081163167953491
10,7.568877696990967,0.009173547849059105,0.8090400695800781
15,7.389098167419434,0.01099650003015995,0.8150665760040283
20,8.545515060424805,0.015920739620923996,0.8094354867935181
25,10.01254940032959,0.02367420494556427,0.8007694482803345
30,11.879501342773438,0.036820657551288605,0.7874242067337036
35,14.28944206237793,0.06112688034772873,0.7513002157211304
40,17.65989112854004,0.11315369606018066,0.6602466106414795
45,23.185762405395508,0.2608415484428406,0.5160841345787048
50,34.39152526855469,0.8558534979820251,0.24159401655197144


==> imgs/C081_79/recon_flowers_st300_a90_s50.0/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,6.198548793792725,0.0026794113218784332,0.8179408311843872
5,13.34056282043457,0.041354577988386154,0.7023835778236389
10,13.915420532226562,0.050044625997543335,0.700648844242096
15,14.267195701599121,0.05428925156593323,0.7095361948013306
20,13.82779598236084,0.04662659764289856,0.744577169418335
25,10.344635009765625,0.03229464218020439,0.8035472631454468
30,12.288264274597168,0.049478888511657715,0.7895225882530212
35,14.804437637329102,0.08074823021888733,0.7420567274093628
40,18.358823776245117,0.14692968130111694,0.642652153968811
45,24.36677360534668,0.33702903985977173,0.48721152544021606
50,35.92460250854492,0.9033241271972656,0.24676713347434998


==> imgs/C081_79/recon_ictm_st100_a120_s0.8/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.398256301879883,0.004146404564380646,0.7933527231216431
5,11.209206581115723,0.014771340414881706,0.7646032571792603
10,13.166662216186523,0.031576406210660934,0.7454425692558289
15,14.700056076049805,0.04522863030433655,0.7234779596328735
20,16.553247451782227,0.06856741011142731,0.6796234250068665
25,18.945592880249023,0.11269064992666245,0.6110912561416626
30,22.388690948486328,0.2112399786710739,0.5239443182945251
35,28.016536712646484,0.4813588261604309,0.40931281447410583
40,35.821250915527344,0.9188518524169922,0.19507703185081482
45,35.593318939208984,0.9089109897613525,0.18633081018924713
50,35.05799102783203,0.8957197666168213,0.19154947996139526


==> imgs/C081_79/recon_ictm_st100_a60_s0.9/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.861650466918945,0.0046362848952412605,0.7885240912437439
5,10.941971778869629,0.013735772110521793,0.7643815875053406
10,12.117622375488281,0.020215211436152458,0.7535912990570068
15,13.448798179626465,0.029414070770144463,0.739971399307251
20,15.035045623779297,0.04419916868209839,0.7176433801651001
25,16.996551513671875,0.07019595801830292,0.6752268075942993
30,19.593862533569336,0.12193350493907928,0.6024415493011475
35,23.436655044555664,0.24577075242996216,0.5151135921478271
40,29.733863830566406,0.5927385091781616,0.3816642165184021
45,35.037010192871094,0.9005491733551025,0.23776791989803314
50,34.410030364990234,0.8749185800552368,0.2570803165435791


==> imgs/C081_79/recon_ictm_st100_a90_s0.9/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,8.861285209655762,0.004639424383640289,0.7886865139007568
5,11.314844131469727,0.01665528491139412,0.7620953321456909
10,12.67299747467041,0.025794129818677902,0.7462038993835449
15,14.099332809448242,0.03716776520013809,0.7295675277709961
20,15.818682670593262,0.056283172219991684,0.6990211009979248
25,17.989059448242188,0.09100271761417389,0.6405136585235596
30,20.98076629638672,0.16376593708992004,0.5640321373939514
35,25.649192810058594,0.34985339641571045,0.4616883397102356
40,33.62417221069336,0.819851279258728,0.2689390182495117
45,35.3581657409668,0.8980990648269653,0.22986523807048798
50,34.67447280883789,0.8780086636543274,0.2422085702419281


==> imgs/C081_79/recon_pnp_st200_a120_s0.3/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,11.301485061645508,0.009189704433083534,0.7568152546882629
5,10.650857925415039,0.009950952604413033,0.7691128253936768
10,12.03491497039795,0.016546467319130898,0.7565668821334839
15,13.60427188873291,0.027116885408759117,0.7398069500923157
20,15.440468788146973,0.04513859376311302,0.7156636714935303
25,17.71375274658203,0.07877165079116821,0.6637126803398132
30,20.825939178466797,0.15111956000328064,0.5762937068939209
35,25.57939910888672,0.34011149406433105,0.471926212310791
40,33.282012939453125,0.8392981290817261,0.26669079065322876
45,34.67182159423828,0.9029244780540466,0.22876675426959991
50,34.61650085449219,0.8981474041938782,0.22690638899803162


==> imgs/C081_79/recon_pnp_st200_a60_s0.4/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,10.919931411743164,0.008073841221630573,0.7647311091423035
5,10.545591354370117,0.00950622372329235,0.7702466249465942
10,11.770526885986328,0.015030251815915108,0.7582496404647827
15,13.148186683654785,0.023299001157283783,0.7445441484451294
20,14.763816833496094,0.036873314529657364,0.7262653708457947
25,16.742008209228516,0.061171647161245346,0.6919719576835632
30,19.350318908691406,0.11035700887441635,0.6191195845603943
35,23.195283889770508,0.23041780292987823,0.5248708724975586
40,29.337020874023438,0.5858492851257324,0.3903104364871979
45,33.507911682128906,0.8835197687149048,0.24856244027614594
50,33.48154830932617,0.8739595413208008,0.260771781206131


==> imgs/C081_79/recon_pnp_st200_a90_s0.4/metrics.csv <==
iteration,PSNR,SSIM,LPIPS
0,12.309651374816895,0.013761197216808796,0.7320300340652466
5,10.866175651550293,0.010822278447449207,0.7672109603881836
10,12.135716438293457,0.017497975379228592,0.7543777823448181
15,13.672426223754883,0.028187204152345657,0.7366903424263
20,15.477931022644043,0.046147942543029785,0.712661862373352
25,17.732234954833984,0.0798206478357315,0.6609506607055664
30,20.83641242980957,0.15210264921188354,0.5772110819816589
35,25.573827743530273,0.34081727266311646,0.472395658493042
40,33.20737075805664,0.8384817242622375,0.26350560784339905
45,34.420257568359375,0.8971941471099854,0.22976242005825043
50,34.207340240478516,0.8873904943466187,0.22961308062076569

